Modeling of a Quadruped Robot with Spine Joints and Full-Dynamics Simulation Environment Construction

This paper presents modeling and simulation of a spined quadruped robot. Extended literature survey is employed and spine joints researches of the quadruped robots are classified. Most of the researchers execute simplified quadruped robot models in their simulations. This survey reveals the need for the full-body spined quadruped simulation environment. First, the kinematics and dynamics modeling of the active spined quadruped robot is obtained. Since quadruped robots are floating-base robots, all derivations are performed with respect to an inertial frame. The motion equations are acquired by the Lagrangian approach. The simulation environment is constructed in the MATLAB/Simulink platform, considering its rich library, powerful solvers, and suitable and resilient environment in integrating controllers. The computation speed of the simulation environment is increased by using optimized MATLAB functions. Precise and accurate contact model is utilized in the simulation environment. We foreseen that the provided full-dynamics simulation environment will be helpful for further spine joint studies on the quadruped robot field.

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


